EDHOC is a New Security Handshake Standard: An Overview of Security Analysis

The paper wraps up the call for formal analysis of the new security handshake protocol EDHOC by providing an overview of the protocol as it was standardized, a summary of the formal security analyses conducted by the community, and a discussion on open venues for future work.

==> README.txt <==
EDHOC is a New Security Handshake Standard: Overview of Security Analysis. Elsa Lopez Perez, Göran Selander, John Preuß Mattsson, Thomas Watteyne, Mališa Vučinić. IEEE Computer, 2024.

- This is an invited paper
- Abstract: 150 words max
- Word limit: 4500 to 6000 words (each figure and table counts as 250 words, use Overleaf upper left Menu -> Word count tool)
- References: 20 references max

